Scalable Shared-Memory Hypergraph Partitioning

Hypergraph partitioning is an important preprocessing step for optimizing data placement and minimizing communication volumes in high-performance computing applications. To cope with ever growing problem sizes, it has become increasingly important to develop fast parallel partitioning algorithms whose solution quality is competitive with existing sequential algorithms. To this end, we present Mt-KaHyPar, the first shared-memory multilevel hypergraph partitioner with parallel implementations of many techniques used by the sequential, high-quality partitioning systems: a parallel coarsening algorithm that uses parallel community detection as guidance, initial partitioning via parallel recursive bipartitioning with work-stealing, a scalable label propagation refinement algorithm, and the first fully-parallel direct $k$-way formulation of the classical FM algorithm. Experiments performed on a large benchmark set of instances from various application domains demonstrate the scalability and effectiveness of our approach. With 64 cores, we observe self-relative speedups of up to 51 and a harmonic mean speedup of 23.5. In terms of solution quality, we outperform the distributed hypergraph partitioner Zoltan on 95% of the instances while also being a factor of 2.1 faster. With just four cores,Mt-KaHyPar is also slightly faster than the fastest sequential multilevel partitioner PaToH while producing better solutions on 83% of all instances. The sequential high-quality partitioner KaHyPar still finds better solutions than our parallel approach, especially when using max-flow-based refinement. This, however, comes at the cost of considerably longer running times.

==> experiments/speedup/share.dat <==
numCommunityDetectionInstancesWithShareSmaller10P1 = 132
numCommunityDetectionInstancesWithShareGreater10P1 = 244
numCommunityDetectionInstancesWithShareSmaller10P1DAC = 16
numCommunityDetectionInstancesWithShareGreater10P1DAC = 24
numCommunityDetectionInstancesWithShareSmaller10P1Dual = 38
numCommunityDetectionInstancesWithShareGreater10P1Dual = 18
numCommunityDetectionInstancesWithShareSmaller10P1Primal = 17
numCommunityDetectionInstancesWithShareGreater10P1Primal = 39
numCommunityDetectionInstancesWithShareSmaller10P1Literal = 17
numCommunityDetectionInstancesWithShareGreater10P1Literal = 39
numCommunityDetectionInstancesWithShareSmaller10P1SPM = 44
numCommunityDetectionInstancesWithShareGreater10P1SPM = 124
numCommunityDetectionInstancesWithShareSmaller10P1K2 = 8
numCommunityDetectionInstancesWithShareGreater10P1K2 = 86
numCommunityDetectionInstancesWithShareSmaller10P1K8 = 22
numCommunityDetectionInstancesWithShareGreater10P1K8 = 72
numCommunityDetectionInstancesWithShareSmaller10P1K16 = 33
numCommunityDetectionInstancesWithShareGreater10P1K16 = 61
numCommunityDetectionInstancesWithShareSmaller10P1K64 = 69
numCommunityDetectionInstancesWithShareGreater10P1K64 = 25
numCommunityDetectionInstancesWithShareSmaller10P4 = 124
numCommunityDetectionInstancesWithShareGreater10P4 = 252
numCommunityDetectionInstancesWithShareSmaller10P4DAC = 17
numCommunityDetectionInstancesWithShareGreater10P4DAC = 23
numCommunityDetectionInstancesWithShareSmaller10P4Dual = 37
numCommunityDetectionInstancesWithShareGreater10P4Dual = 19
numCommunityDetectionInstancesWithShareSmaller10P4Primal = 16
numCommunityDetectionInstancesWithShareGreater10P4Primal = 40
numCommunityDetectionInstancesWithShareSmaller10P4Literal = 16
numCommunityDetectionInstancesWithShareGreater10P4Literal = 40
numCommunityDetectionInstancesWithShareSmaller10P4SPM = 38
numCommunityDetectionInstancesWithShareGreater10P4SPM = 130
numCommunityDetectionInstancesWithShareSmaller10P4K2 = 7
numCommunityDetectionInstancesWithShareGreater10P4K2 = 87
numCommunityDetectionInstancesWithShareSmaller10P4K8 = 22
numCommunityDetectionInstancesWithShareGreater10P4K8 = 72
numCommunityDetectionInstancesWithShareSmaller10P4K16 = 31
numCommunityDetectionInstancesWithShareGreater10P4K16 = 63
numCommunityDetectionInstancesWithShareSmaller10P4K64 = 64
numCommunityDetectionInstancesWithShareGreater10P4K64 = 30
numCommunityDetectionInstancesWithShareSmaller10P16 = 114
numCommunityDetectionInstancesWithShareGreater10P16 = 262
numCommunityDetectionInstancesWithShareSmaller10P16DAC = 13
numCommunityDetectionInstancesWithShareGreater10P16DAC = 27
numCommunityDetectionInstancesWithShareSmaller10P16Dual = 36
numCommunityDetectionInstancesWithShareGreater10P16Dual = 20
numCommunityDetectionInstancesWithShareSmaller10P16Primal = 14
numCommunityDetectionInstancesWithShareGreater10P16Primal = 42
numCommunityDetectionInstancesWithShareSmaller10P16Literal = 14
numCommunityDetectionInstancesWithShareGreater10P16Literal = 42
numCommunityDetectionInstancesWithShareSmaller10P16SPM = 37
numCommunityDetectionInstancesWithShareGreater10P16SPM = 131
numCommunityDetectionInstancesWithShareSmaller10P16K2 = 8
numCommunityDetectionInstancesWithShareGreater10P16K2 = 86
numCommunityDetectionInstancesWithShareSmaller10P16K8 = 18
numCommunityDetectionInstancesWithShareGreater10P16K8 = 76
numCommunityDetectionInstancesWithShareSmaller10P16K16 = 26
numCommunityDetectionInstancesWithShareGreater10P16K16 = 68
numCommunityDetectionInstancesWithShareSmaller10P16K64 = 62
numCommunityDetectionInstancesWithShareGreater10P16K64 = 32
numCommunityDetectionInstancesWithShareSmaller10P64 = 122
numCommunityDetectionInstancesWithShareGreater10P64 = 254
numCommunityDetectionInstancesWithShareSmaller10P64DAC = 21
numCommunityDetectionInstancesWithShareGreater10P64DAC = 19
numCommunityDetectionInstancesWithShareSmaller10P64Dual = 36
numCommunityDetectionInstancesWithShareGreater10P64Dual = 20
numCommunityDetectionInstancesWithShareSmaller10P64Primal = 10
numCommunityDetectionInstancesWithShareGreater10P64Primal = 46
numCommunityDetectionInstancesWithShareSmaller10P64Literal = 12
numCommunityDetectionInstancesWithShareGreater10P64Literal = 44
numCommunityDetectionInstancesWithShareSmaller10P64SPM = 43
numCommunityDetectionInstancesWithShareGreater10P64SPM = 125
numCommunityDetectionInstancesWithShareSmaller10P64K2 = 7
numCommunityDetectionInstancesWithShareGreater10P64K2 = 87
numCommunityDetectionInstancesWithShareSmaller10P64K8 = 17
numCommunityDetectionInstancesWithShareGreater10P64K8 = 77
numCommunityDetectionInstancesWithShareSmaller10P64K16 = 32
numCommunityDetectionInstancesWithShareGreater10P64K16 = 62
numCommunityDetectionInstancesWithShareSmaller10P64K64 = 66
numCommunityDetectionInstancesWithShareGreater10P64K64 = 28
numCommunityDetectionInstancesWithShareSmaller50P1 = 348
numCommunityDetectionInstancesWithShareGreater50P1 = 28
numCommunityDetectionInstancesWithShareSmaller50P1DAC = 40
numCommunityDetectionInstancesWithShareGreater50P1DAC = 0
numCommunityDetectionInstancesWithShareSmaller50P1Dual = 56
numCommunityDetectionInstancesWithShareGreater50P1Dual = 0
numCommunityDetectionInstancesWithShareSmaller50P1Primal = 45
numCommunityDetectionInstancesWithShareGreater50P1Primal = 11
numCommunityDetectionInstancesWithShareSmaller50P1Literal = 45
numCommunityDetectionInstancesWithShareGreater50P1Literal = 11
numCommunityDetectionInstancesWithShareSmaller50P1SPM = 162
numCommunityDetectionInstancesWithShareGreater50P1SPM = 6
numCommunityDetectionInstancesWithShareSmaller50P1K2 = 78
numCommunityDetectionInstancesWithShareGreater50P1K2 = 16
numCommunityDetectionInstancesWithShareSmaller50P1K8 = 83
numCommunityDetectionInstancesWithShareGreater50P1K8 = 11
numCommunityDetectionInstancesWithShareSmaller50P1K16 = 93
numCommunityDetectionInstancesWithShareGreater50P1K16 = 1
numCommunityDetectionInstancesWithShareSmaller50P1K64 = 94
numCommunityDetectionInstancesWithShareGreater50P1K64 = 0
numCommunityDetectionInstancesWithShareSmaller50P4 = 342
numCommunityDetectionInstancesWithShareGreater50P4 = 34
numCommunityDetectionInstancesWithShareSmaller50P4DAC = 40
numCommunityDetectionInstancesWithShareGreater50P4DAC = 0
numCommunityDetectionInstancesWithShareSmaller50P4Dual = 56
numCommunityDetectionInstancesWithShareGreater50P4Dual = 0
numCommunityDetectionInstancesWithShareSmaller50P4Primal = 43
numCommunityDetectionInstancesWithShareGreater50P4Primal = 13
numCommunityDetectionInstancesWithShareSmaller50P4Literal = 43
numCommunityDetectionInstancesWithShareGreater50P4Literal = 13
numCommunityDetectionInstancesWithShareSmaller50P4SPM = 160
numCommunityDetectionInstancesWithShareGreater50P4SPM = 8
numCommunityDetectionInstancesWithShareSmaller50P4K2 = 76
numCommunityDetectionInstancesWithShareGreater50P4K2 = 18
numCommunityDetectionInstancesWithShareSmaller50P4K8 = 81
numCommunityDetectionInstancesWithShareGreater50P4K8 = 13
numCommunityDetectionInstancesWithShareSmaller50P4K16 = 92
numCommunityDetectionInstancesWithShareGreater50P4K16 = 2
numCommunityDetectionInstancesWithShareSmaller50P4K64 = 93
numCommunityDetectionInstancesWithShareGreater50P4K64 = 1
numCommunityDetectionInstancesWithShareSmaller50P16 = 364
numCommunityDetectionInstancesWithShareGreater50P16 = 12
numCommunityDetectionInstancesWithShareSmaller50P16DAC = 40
numCommunityDetectionInstancesWithShareGreater50P16DAC = 0
numCommunityDetectionInstancesWithShareSmaller50P16Dual = 56
numCommunityDetectionInstancesWithShareGreater50P16Dual = 0
numCommunityDetectionInstancesWithShareSmaller50P16Primal = 50
numCommunityDetectionInstancesWithShareGreater50P16Primal = 6
numCommunityDetectionInstancesWithShareSmaller50P16Literal = 55
numCommunityDetectionInstancesWithShareGreater50P16Literal = 1
numCommunityDetectionInstancesWithShareSmaller50P16SPM = 163
numCommunityDetectionInstancesWithShareGreater50P16SPM = 5
numCommunityDetectionInstancesWithShareSmaller50P16K2 = 85
numCommunityDetectionInstancesWithShareGreater50P16K2 = 9
numCommunityDetectionInstancesWithShareSmaller50P16K8 = 92
numCommunityDetectionInstancesWithShareGreater50P16K8 = 2
numCommunityDetectionInstancesWithShareSmaller50P16K16 = 93
numCommunityDetectionInstancesWithShareGreater50P16K16 = 1
numCommunityDetectionInstancesWithShareSmaller50P16K64 = 94
numCommunityDetectionInstancesWithShareGreater50P16K64 = 0
numCommunityDetectionInstancesWithShareSmaller50P64 = 375
numCommunityDetectionInstancesWithShareGreater50P64 = 1
numCommunityDetectionInstancesWithShareSmaller50P64DAC = 40
numCommunityDetectionInstancesWithShareGreater50P64DAC = 0
numCommunityDetectionInstancesWithShareSmaller50P64Dual = 56
numCommunityDetectionInstancesWithShareGreater50P64Dual = 0
numCommunityDetectionInstancesWithShareSmaller50P64Primal = 56
numCommunityDetectionInstancesWithShareGreater50P64Primal = 0
numCommunityDetectionInstancesWithShareSmaller50P64Literal = 56
numCommunityDetectionInstancesWithShareGreater50P64Literal = 0
numCommunityDetectionInstancesWithShareSmaller50P64SPM = 167
numCommunityDetectionInstancesWithShareGreater50P64SPM = 1
numCommunityDetectionInstancesWithShareSmaller50P64K2 = 93
numCommunityDetectionInstancesWithShareGreater50P64K2 = 1
numCommunityDetectionInstancesWithShareSmaller50P64K8 = 94
numCommunityDetectionInstancesWithShareGreater50P64K8 = 0
numCommunityDetectionInstancesWithShareSmaller50P64K16 = 94
numCommunityDetectionInstancesWithShareGreater50P64K16 = 0
numCommunityDetectionInstancesWithShareSmaller50P64K64 = 94
numCommunityDetectionInstancesWithShareGreater50P64K64 = 0
numCoarseningInstancesWithShareSmaller10P1 = 78
numCoarseningInstancesWithShareGreater10P1 = 298
numCoarseningInstancesWithShareSmaller10P1DAC = 16
numCoarseningInstancesWithShareGreater10P1DAC = 24
numCoarseningInstancesWithShareSmaller10P1Dual = 12
numCoarseningInstancesWithShareGreater10P1Dual = 44
numCoarseningInstancesWithShareSmaller10P1Primal = 18
numCoarseningInstancesWithShareGreater10P1Primal = 38
numCoarseningInstancesWithShareSmaller10P1Literal = 18
numCoarseningInstancesWithShareGreater10P1Literal = 38
numCoarseningInstancesWithShareSmaller10P1SPM = 14
numCoarseningInstancesWithShareGreater10P1SPM = 154
numCoarseningInstancesWithShareSmaller10P1K2 = 3
numCoarseningInstancesWithShareGreater10P1K2 = 91
numCoarseningInstancesWithShareSmaller10P1K8 = 9
numCoarseningInstancesWithShareGreater10P1K8 = 85
numCoarseningInstancesWithShareSmaller10P1K16 = 19
numCoarseningInstancesWithShareGreater10P1K16 = 75
numCoarseningInstancesWithShareSmaller10P1K64 = 47
numCoarseningInstancesWithShareGreater10P1K64 = 47
numCoarseningInstancesWithShareSmaller10P4 = 85
numCoarseningInstancesWithShareGreater10P4 = 291
numCoarseningInstancesWithShareSmaller10P4DAC = 19
numCoarseningInstancesWithShareGreater10P4DAC = 21
numCoarseningInstancesWithShareSmaller10P4Dual = 12
numCoarseningInstancesWithShareGreater10P4Dual = 44
numCoarseningInstancesWithShareSmaller10P4Primal = 19
numCoarseningInstancesWithShareGreater10P4Primal = 37
numCoarseningInstancesWithShareSmaller10P4Literal = 20
numCoarseningInstancesWithShareGreater10P4Literal = 36
numCoarseningInstancesWithShareSmaller10P4SPM = 15
numCoarseningInstancesWithShareGreater10P4SPM = 153
numCoarseningInstancesWithShareSmaller10P4K2 = 5
numCoarseningInstancesWithShareGreater10P4K2 = 89
numCoarseningInstancesWithShareSmaller10P4K8 = 11
numCoarseningInstancesWithShareGreater10P4K8 = 83
numCoarseningInstancesWithShareSmaller10P4K16 = 21
numCoarseningInstancesWithShareGreater10P4K16 = 73
numCoarseningInstancesWithShareSmaller10P4K64 = 48
numCoarseningInstancesWithShareGreater10P4K64 = 46
numCoarseningInstancesWithShareSmaller10P16 = 75
numCoarseningInstancesWithShareGreater10P16 = 301
numCoarseningInstancesWithShareSmaller10P16DAC = 14
numCoarseningInstancesWithShareGreater10P16DAC = 26
numCoarseningInstancesWithShareSmaller10P16Dual = 12
numCoarseningInstancesWithShareGreater10P16Dual = 44
numCoarseningInstancesWithShareSmaller10P16Primal = 16
numCoarseningInstancesWithShareGreater10P16Primal = 40
numCoarseningInstancesWithShareSmaller10P16Literal = 17
numCoarseningInstancesWithShareGreater10P16Literal = 39
numCoarseningInstancesWithShareSmaller10P16SPM = 16
numCoarseningInstancesWithShareGreater10P16SPM = 152
numCoarseningInstancesWithShareSmaller10P16K2 = 6
numCoarseningInstancesWithShareGreater10P16K2 = 88
numCoarseningInstancesWithShareSmaller10P16K8 = 9
numCoarseningInstancesWithShareGreater10P16K8 = 85
numCoarseningInstancesWithShareSmaller10P16K16 = 15
numCoarseningInstancesWithShareGreater10P16K16 = 79
numCoarseningInstancesWithShareSmaller10P16K64 = 45
numCoarseningInstancesWithShareGreater10P16K64 = 49
numCoarseningInstancesWithShareSmaller10P64 = 92
numCoarseningInstancesWithShareGreater10P64 = 284
numCoarseningInstancesWithShareSmaller10P64DAC = 23
numCoarseningInstancesWithShareGreater10P64DAC = 17
numCoarseningInstancesWithShareSmaller10P64Dual = 17
numCoarseningInstancesWithShareGreater10P64Dual = 39
numCoarseningInstancesWithShareSmaller10P64Primal = 15
numCoarseningInstancesWithShareGreater10P64Primal = 41
numCoarseningInstancesWithShareSmaller10P64Literal = 15
numCoarseningInstancesWithShareGreater10P64Literal = 41
numCoarseningInstancesWithShareSmaller10P64SPM = 22
numCoarseningInstancesWithShareGreater10P64SPM = 146
numCoarseningInstancesWithShareSmaller10P64K2 = 4
numCoarseningInstancesWithShareGreater10P64K2 = 90
numCoarseningInstancesWithShareSmaller10P64K8 = 14
numCoarseningInstancesWithShareGreater10P64K8 = 80
numCoarseningInstancesWithShareSmaller10P64K16 = 25
numCoarseningInstancesWithShareGreater10P64K16 = 69
numCoarseningInstancesWithShareSmaller10P64K64 = 49
numCoarseningInstancesWithShareGreater10P64K64 = 45
numCoarseningInstancesWithShareSmaller50P1 = 323
numCoarseningInstancesWithShareGreater50P1 = 53
numCoarseningInstancesWithShareSmaller50P1DAC = 40
numCoarseningInstancesWithShareGreater50P1DAC = 0
numCoarseningInstancesWithShareSmaller50P1Dual = 45
numCoarseningInstancesWithShareGreater50P1Dual = 11
numCoarseningInstancesWithShareSmaller50P1Primal = 56
numCoarseningInstancesWithShareGreater50P1Primal = 0
numCoarseningInstancesWithShareSmaller50P1Literal = 56
numCoarseningInstancesWithShareGreater50P1Literal = 0
numCoarseningInstancesWithShareSmaller50P1SPM = 126
numCoarseningInstancesWithShareGreater50P1SPM = 42
numCoarseningInstancesWithShareSmaller50P1K2 = 62
numCoarseningInstancesWithShareGreater50P1K2 = 32
numCoarseningInstancesWithShareSmaller50P1K8 = 78
numCoarseningInstancesWithShareGreater50P1K8 = 16
numCoarseningInstancesWithShareSmaller50P1K16 = 89
numCoarseningInstancesWithShareGreater50P1K16 = 5
numCoarseningInstancesWithShareSmaller50P1K64 = 94
numCoarseningInstancesWithShareGreater50P1K64 = 0
numCoarseningInstancesWithShareSmaller50P4 = 330
numCoarseningInstancesWithShareGreater50P4 = 46
numCoarseningInstancesWithShareSmaller50P4DAC = 40
numCoarseningInstancesWithShareGreater50P4DAC = 0
numCoarseningInstancesWithShareSmaller50P4Dual = 48
numCoarseningInstancesWithShareGreater50P4Dual = 8
numCoarseningInstancesWithShareSmaller50P4Primal = 56
numCoarseningInstancesWithShareGreater50P4Primal = 0
numCoarseningInstancesWithShareSmaller50P4Literal = 56
numCoarseningInstancesWithShareGreater50P4Literal = 0
numCoarseningInstancesWithShareSmaller50P4SPM = 130
numCoarseningInstancesWithShareGreater50P4SPM = 38
numCoarseningInstancesWithShareSmaller50P4K2 = 64
numCoarseningInstancesWithShareGreater50P4K2 = 30
numCoarseningInstancesWithShareSmaller50P4K8 = 83
numCoarseningInstancesWithShareGreater50P4K8 = 11
numCoarseningInstancesWithShareSmaller50P4K16 = 89
numCoarseningInstancesWithShareGreater50P4K16 = 5
numCoarseningInstancesWithShareSmaller50P4K64 = 94
numCoarseningInstancesWithShareGreater50P4K64 = 0
numCoarseningInstancesWithShareSmaller50P16 = 343
numCoarseningInstancesWithShareGreater50P16 = 33
numCoarseningInstancesWithShareSmaller50P16DAC = 40
numCoarseningInstancesWithShareGreater50P16DAC = 0
numCoarseningInstancesWithShareSmaller50P16Dual = 51
numCoarseningInstancesWithShareGreater50P16Dual = 5
numCoarseningInstancesWithShareSmaller50P16Primal = 56
numCoarseningInstancesWithShareGreater50P16Primal = 0
numCoarseningInstancesWithShareSmaller50P16Literal = 56
numCoarseningInstancesWithShareGreater50P16Literal = 0
numCoarseningInstancesWithShareSmaller50P16SPM = 140
numCoarseningInstancesWithShareGreater50P16SPM = 28
numCoarseningInstancesWithShareSmaller50P16K2 = 73
numCoarseningInstancesWithShareGreater50P16K2 = 21
numCoarseningInstancesWithShareSmaller50P16K8 = 86
numCoarseningInstancesWithShareGreater50P16K8 = 8
numCoarseningInstancesWithShareSmaller50P16K16 = 90
numCoarseningInstancesWithShareGreater50P16K16 = 4
numCoarseningInstancesWithShareSmaller50P16K64 = 94
numCoarseningInstancesWithShareGreater50P16K64 = 0
numCoarseningInstancesWithShareSmaller50P64 = 369
numCoarseningInstancesWithShareGreater50P64 = 7
numCoarseningInstancesWithShareSmaller50P64DAC = 40
numCoarseningInstancesWithShareGreater50P64DAC = 0
numCoarseningInstancesWithShareSmaller50P64Dual = 54
numCoarseningInstancesWithShareGreater50P64Dual = 2
numCoarseningInstancesWithShareSmaller50P64Primal = 56
numCoarseningInstancesWithShareGreater50P64Primal = 0
numCoarseningInstancesWithShareSmaller50P64Literal = 56
numCoarseningInstancesWithShareGreater50P64Literal = 0
numCoarseningInstancesWithShareSmaller50P64SPM = 163
numCoarseningInstancesWithShareGreater50P64SPM = 5
numCoarseningInstancesWithShareSmaller50P64K2 = 87
numCoarseningInstancesWithShareGreater50P64K2 = 7
numCoarseningInstancesWithShareSmaller50P64K8 = 94
numCoarseningInstancesWithShareGreater50P64K8 = 0
numCoarseningInstancesWithShareSmaller50P64K16 = 94
numCoarseningInstancesWithShareGreater50P64K16 = 0
numCoarseningInstancesWithShareSmaller50P64K64 = 94
numCoarseningInstancesWithShareGreater50P64K64 = 0
numInitialPartitioningInstancesWithShareSmaller10P1 = 165
numInitialPartitioningInstancesWithShareGreater10P1 = 211
numInitialPartitioningInstancesWithShareSmaller10P1DAC = 5
numInitialPartitioningInstancesWithShareGreater10P1DAC = 35
numInitialPartitioningInstancesWithShareSmaller10P1Dual = 39
numInitialPartitioningInstancesWithShareGreater10P1Dual = 17
numInitialPartitioningInstancesWithShareSmaller10P1Primal = 16
numInitialPartitioningInstancesWithShareGreater10P1Primal = 40
numInitialPartitioningInstancesWithShareSmaller10P1Literal = 17
numInitialPartitioningInstancesWithShareGreater10P1Literal = 39
numInitialPartitioningInstancesWithShareSmaller10P1SPM = 88
numInitialPartitioningInstancesWithShareGreater10P1SPM = 80
numInitialPartitioningWithShareSmaller10P1K2 = 71
numInitialPartitioningInstancesWithShareGreater10P1K2 = 23
numInitialPartitioningWithShareSmaller10P1K8 = 52
numInitialPartitioningInstancesWithShareGreater10P1K8 = 42
numInitialPartitioningWithShareSmaller10P1K16 = 26
numInitialPartitioningInstancesWithShareGreater10P1K16 = 68
numInitialPartitioningWithShareSmaller10P1K64 = 16
numInitialPartitioningInstancesWithShareGreater10P1K64 = 78
numInitialPartitioningInstancesWithShareSmaller10P4 = 168
numInitialPartitioningInstancesWithShareGreater10P4 = 208
numInitialPartitioningInstancesWithShareSmaller10P4DAC = 4
numInitialPartitioningInstancesWithShareGreater10P4DAC = 36
numInitialPartitioningInstancesWithShareSmaller10P4Dual = 40
numInitialPartitioningInstancesWithShareGreater10P4Dual = 16
numInitialPartitioningInstancesWithShareSmaller10P4Primal = 16
numInitialPartitioningInstancesWithShareGreater10P4Primal = 40
numInitialPartitioningInstancesWithShareSmaller10P4Literal = 18
numInitialPartitioningInstancesWithShareGreater10P4Literal = 38
numInitialPartitioningInstancesWithShareSmaller10P4SPM = 90
numInitialPartitioningInstancesWithShareGreater10P4SPM = 78
numInitialPartitioningWithShareSmaller10P4K2 = 70
numInitialPartitioningInstancesWithShareGreater10P4K2 = 24
numInitialPartitioningWithShareSmaller10P4K8 = 54
numInitialPartitioningInstancesWithShareGreater10P4K8 = 40
numInitialPartitioningWithShareSmaller10P4K16 = 28
numInitialPartitioningInstancesWithShareGreater10P4K16 = 66
numInitialPartitioningWithShareSmaller10P4K64 = 16
numInitialPartitioningInstancesWithShareGreater10P4K64 = 78
numInitialPartitioningInstancesWithShareSmaller10P16 = 172
numInitialPartitioningInstancesWithShareGreater10P16 = 204
numInitialPartitioningInstancesWithShareSmaller10P16DAC = 8
numInitialPartitioningInstancesWithShareGreater10P16DAC = 32
numInitialPartitioningInstancesWithShareSmaller10P16Dual = 42
numInitialPartitioningInstancesWithShareGreater10P16Dual = 14
numInitialPartitioningInstancesWithShareSmaller10P16Primal = 18
numInitialPartitioningInstancesWithShareGreater10P16Primal = 38
numInitialPartitioningInstancesWithShareSmaller10P16Literal = 20
numInitialPartitioningInstancesWithShareGreater10P16Literal = 36
numInitialPartitioningInstancesWithShareSmaller10P16SPM = 84
numInitialPartitioningInstancesWithShareGreater10P16SPM = 84
numInitialPartitioningWithShareSmaller10P16K2 = 76
numInitialPartitioningInstancesWithShareGreater10P16K2 = 18
numInitialPartitioningWithShareSmaller10P16K8 = 53
numInitialPartitioningInstancesWithShareGreater10P16K8 = 41
numInitialPartitioningWithShareSmaller10P16K16 = 28
numInitialPartitioningInstancesWithShareGreater10P16K16 = 66
numInitialPartitioningWithShareSmaller10P16K64 = 15
numInitialPartitioningInstancesWithShareGreater10P16K64 = 79
numInitialPartitioningInstancesWithShareSmaller10P64 = 118
numInitialPartitioningInstancesWithShareGreater10P64 = 258
numInitialPartitioningInstancesWithShareSmaller10P64DAC = 1
numInitialPartitioningInstancesWithShareGreater10P64DAC = 39
numInitialPartitioningInstancesWithShareSmaller10P64Dual = 37
numInitialPartitioningInstancesWithShareGreater10P64Dual = 19
numInitialPartitioningInstancesWithShareSmaller10P64Primal = 11
numInitialPartitioningInstancesWithShareGreater10P64Primal = 45
numInitialPartitioningInstancesWithShareSmaller10P64Literal = 12
numInitialPartitioningInstancesWithShareGreater10P64Literal = 44
numInitialPartitioningInstancesWithShareSmaller10P64SPM = 57
numInitialPartitioningInstancesWithShareGreater10P64SPM = 111
numInitialPartitioningWithShareSmaller10P64K2 = 66
numInitialPartitioningInstancesWithShareGreater10P64K2 = 28
numInitialPartitioningWithShareSmaller10P64K8 = 22
numInitialPartitioningInstancesWithShareGreater10P64K8 = 72
numInitialPartitioningWithShareSmaller10P64K16 = 16
numInitialPartitioningInstancesWithShareGreater10P64K16 = 78
numInitialPartitioningWithShareSmaller10P64K64 = 14
numInitialPartitioningInstancesWithShareGreater10P64K64 = 80
numInitialPartitioningInstancesWithShareSmaller50P1 = 339
numInitialPartitioningInstancesWithShareGreater50P1 = 37
numInitialPartitioningInstancesWithShareSmaller50P1DAC = 40
numInitialPartitioningInstancesWithShareGreater50P1DAC = 0
numInitialPartitioningInstancesWithShareSmaller50P1Dual = 53
numInitialPartitioningInstancesWithShareGreater50P1Dual = 3
numInitialPartitioningInstancesWithShareSmaller50P1Primal = 42
numInitialPartitioningInstancesWithShareGreater50P1Primal = 14
numInitialPartitioningInstancesWithShareSmaller50P1Literal = 39
numInitialPartitioningInstancesWithShareGreater50P1Literal = 17
numInitialPartitioningInstancesWithShareSmaller50P1SPM = 165
numInitialPartitioningInstancesWithShareGreater50P1SPM = 3
numInitialPartitioningWithShareSmaller50P1K2 = 89
numInitialPartitioningInstancesWithShareGreater50P1K2 = 5
numInitialPartitioningWithShareSmaller50P1K8 = 83
numInitialPartitioningInstancesWithShareGreater50P1K8 = 11
numInitialPartitioningWithShareSmaller50P1K16 = 83
numInitialPartitioningInstancesWithShareGreater50P1K16 = 11
numInitialPartitioningWithShareSmaller50P1K64 = 84
numInitialPartitioningInstancesWithShareGreater50P1K64 = 10
numInitialPartitioningInstancesWithShareSmaller50P4 = 340
numInitialPartitioningInstancesWithShareGreater50P4 = 36
numInitialPartitioningInstancesWithShareSmaller50P4DAC = 40
numInitialPartitioningInstancesWithShareGreater50P4DAC = 0
numInitialPartitioningInstancesWithShareSmaller50P4Dual = 53
numInitialPartitioningInstancesWithShareGreater50P4Dual = 3
numInitialPartitioningInstancesWithShareSmaller50P4Primal = 41
numInitialPartitioningInstancesWithShareGreater50P4Primal = 15
numInitialPartitioningInstancesWithShareSmaller50P4Literal = 41
numInitialPartitioningInstancesWithShareGreater50P4Literal = 15
numInitialPartitioningInstancesWithShareSmaller50P4SPM = 165
numInitialPartitioningInstancesWithShareGreater50P4SPM = 3
numInitialPartitioningWithShareSmaller50P4K2 = 89
numInitialPartitioningInstancesWithShareGreater50P4K2 = 5
numInitialPartitioningWithShareSmaller50P4K8 = 83
numInitialPartitioningInstancesWithShareGreater50P4K8 = 11
numInitialPartitioningWithShareSmaller50P4K16 = 84
numInitialPartitioningInstancesWithShareGreater50P4K16 = 10
numInitialPartitioningWithShareSmaller50P4K64 = 84
numInitialPartitioningInstancesWithShareGreater50P4K64 = 10
numInitialPartitioningInstancesWithShareSmaller50P16 = 343
numInitialPartitioningInstancesWithShareGreater50P16 = 33
numInitialPartitioningInstancesWithShareSmaller50P16DAC = 40
numInitialPartitioningInstancesWithShareGreater50P16DAC = 0
numInitialPartitioningInstancesWithShareSmaller50P16Dual = 53
numInitialPartitioningInstancesWithShareGreater50P16Dual = 3
numInitialPartitioningInstancesWithShareSmaller50P16Primal = 42
numInitialPartitioningInstancesWithShareGreater50P16Primal = 14
numInitialPartitioningInstancesWithShareSmaller50P16Literal = 43
numInitialPartitioningInstancesWithShareGreater50P16Literal = 13
numInitialPartitioningInstancesWithShareSmaller50P16SPM = 165
numInitialPartitioningInstancesWithShareGreater50P16SPM = 3
numInitialPartitioningWithShareSmaller50P16K2 = 91
numInitialPartitioningInstancesWithShareGreater50P16K2 = 3
numInitialPartitioningWithShareSmaller50P16K8 = 85
numInitialPartitioningInstancesWithShareGreater50P16K8 = 9
numInitialPartitioningWithShareSmaller50P16K16 = 84
numInitialPartitioningInstancesWithShareGreater50P16K16 = 10
numInitialPartitioningWithShareSmaller50P16K64 = 83
numInitialPartitioningInstancesWithShareGreater50P16K64 = 11
numInitialPartitioningInstancesWithShareSmaller50P64 = 325
numInitialPartitioningInstancesWithShareGreater50P64 = 51
numInitialPartitioningInstancesWithShareSmaller50P64DAC = 34
numInitialPartitioningInstancesWithShareGreater50P64DAC = 6
numInitialPartitioningInstancesWithShareSmaller50P64Dual = 55
numInitialPartitioningInstancesWithShareGreater50P64Dual = 1
numInitialPartitioningInstancesWithShareSmaller50P64Primal = 41
numInitialPartitioningInstancesWithShareGreater50P64Primal = 15
numInitialPartitioningInstancesWithShareSmaller50P64Literal = 44
numInitialPartitioningInstancesWithShareGreater50P64Literal = 12
numInitialPartitioningInstancesWithShareSmaller50P64SPM = 151
numInitialPartitioningInstancesWithShareGreater50P64SPM = 17
numInitialPartitioningWithShareSmaller50P64K2 = 92
numInitialPartitioningInstancesWithShareGreater50P64K2 = 2
numInitialPartitioningWithShareSmaller50P64K8 = 87
numInitialPartitioningInstancesWithShareGreater50P64K8 = 7
numInitialPartitioningWithShareSmaller50P64K16 = 80
numInitialPartitioningInstancesWithShareGreater50P64K16 = 14
numInitialPartitioningWithShareSmaller50P64K64 = 66
numInitialPartitioningInstancesWithShareGreater50P64K64 = 28
numLabelPropagationInstancesWithShareSmaller10P1 = 375
numLabelPropagationInstancesWithShareGreater10P1 = 1
numLabelPropagationInstancesWithShareSmaller10P1DAC = 40
numLabelPropagationInstancesWithShareGreater10P1DAC = 0
numLabelPropagationInstancesWithShareSmaller10P1Dual = 56
numLabelPropagationInstancesWithShareGreater10P1Dual = 0
numLabelPropagationInstancesWithShareSmaller10P1Primal = 55
numLabelPropagationInstancesWithShareGreater10P1Primal = 1
numLabelPropagationInstancesWithShareSmaller10P1Literal = 56
numLabelPropagationInstancesWithShareGreater10P1Literal = 0
numLabelPropagationInstancesWithShareSmaller10P1SPM = 168
numLabelPropagationInstancesWithShareGreater10P1SPM = 0
numLabelPropagationWithShareSmaller10P1K2 = 93
numLabelPropagationInstancesWithShareGreater10P1K2 = 1
numLabelPropagationWithShareSmaller10P1K8 = 94
numLabelPropagationInstancesWithShareGreater10P1K8 = 0
numLabelPropagationWithShareSmaller10P1K16 = 94
numLabelPropagationInstancesWithShareGreater10P1K16 = 0
numLabelPropagationWithShareSmaller10P1K64 = 94
numLabelPropagationInstancesWithShareGreater10P1K64 = 0
numLabelPropagationInstancesWithShareSmaller10P4 = 375
numLabelPropagationInstancesWithShareGreater10P4 = 1
numLabelPropagationInstancesWithShareSmaller10P4DAC = 40
numLabelPropagationInstancesWithShareGreater10P4DAC = 0
numLabelPropagationInstancesWithShareSmaller10P4Dual = 56
numLabelPropagationInstancesWithShareGreater10P4Dual = 0
numLabelPropagationInstancesWithShareSmaller10P4Primal = 55
numLabelPropagationInstancesWithShareGreater10P4Primal = 1
numLabelPropagationInstancesWithShareSmaller10P4Literal = 56
numLabelPropagationInstancesWithShareGreater10P4Literal = 0
numLabelPropagationInstancesWithShareSmaller10P4SPM = 168
numLabelPropagationInstancesWithShareGreater10P4SPM = 0
numLabelPropagationWithShareSmaller10P4K2 = 93
numLabelPropagationInstancesWithShareGreater10P4K2 = 1
numLabelPropagationWithShareSmaller10P4K8 = 94
numLabelPropagationInstancesWithShareGreater10P4K8 = 0
numLabelPropagationWithShareSmaller10P4K16 = 94
numLabelPropagationInstancesWithShareGreater10P4K16 = 0
numLabelPropagationWithShareSmaller10P4K64 = 94
numLabelPropagationInstancesWithShareGreater10P4K64 = 0
numLabelPropagationInstancesWithShareSmaller10P16 = 375
numLabelPropagationInstancesWithShareGreater10P16 = 1
numLabelPropagationInstancesWithShareSmaller10P16DAC = 40
numLabelPropagationInstancesWithShareGreater10P16DAC = 0
numLabelPropagationInstancesWithShareSmaller10P16Dual = 56
numLabelPropagationInstancesWithShareGreater10P16Dual = 0
numLabelPropagationInstancesWithShareSmaller10P16Primal = 55
numLabelPropagationInstancesWithShareGreater10P16Primal = 1
numLabelPropagationInstancesWithShareSmaller10P16Literal = 56
numLabelPropagationInstancesWithShareGreater10P16Literal = 0
numLabelPropagationInstancesWithShareSmaller10P16SPM = 168
numLabelPropagationInstancesWithShareGreater10P16SPM = 0
numLabelPropagationWithShareSmaller10P16K2 = 93
numLabelPropagationInstancesWithShareGreater10P16K2 = 1
numLabelPropagationWithShareSmaller10P16K8 = 94
numLabelPropagationInstancesWithShareGreater10P16K8 = 0
numLabelPropagationWithShareSmaller10P16K16 = 94
numLabelPropagationInstancesWithShareGreater10P16K16 = 0
numLabelPropagationWithShareSmaller10P16K64 = 94
numLabelPropagationInstancesWithShareGreater10P16K64 = 0
numLabelPropagationInstancesWithShareSmaller10P64 = 356
numLabelPropagationInstancesWithShareGreater10P64 = 20
numLabelPropagationInstancesWithShareSmaller10P64DAC = 40
numLabelPropagationInstancesWithShareGreater10P64DAC = 0
numLabelPropagationInstancesWithShareSmaller10P64Dual = 41
numLabelPropagationInstancesWithShareGreater10P64Dual = 15
numLabelPropagationInstancesWithShareSmaller10P64Primal = 56
numLabelPropagationInstancesWithShareGreater10P64Primal = 0
numLabelPropagationInstancesWithShareSmaller10P64Literal = 56
numLabelPropagationInstancesWithShareGreater10P64Literal = 0
numLabelPropagationInstancesWithShareSmaller10P64SPM = 163
numLabelPropagationInstancesWithShareGreater10P64SPM = 5
numLabelPropagationWithShareSmaller10P64K2 = 83
numLabelPropagationInstancesWithShareGreater10P64K2 = 11
numLabelPropagationWithShareSmaller10P64K8 = 88
numLabelPropagationInstancesWithShareGreater10P64K8 = 6
numLabelPropagationWithShareSmaller10P64K16 = 91
numLabelPropagationInstancesWithShareGreater10P64K16 = 3
numLabelPropagationWithShareSmaller10P64K64 = 94
numLabelPropagationInstancesWithShareGreater10P64K64 = 0
numLabelPropagationInstancesWithShareSmaller50P1 = 376
numLabelPropagationInstancesWithShareGreater50P1 = 0
numLabelPropagationInstancesWithShareSmaller50P1DAC = 40
numLabelPropagationInstancesWithShareGreater50P1DAC = 0
numLabelPropagationInstancesWithShareSmaller50P1Dual = 56
numLabelPropagationInstancesWithShareGreater50P1Dual = 0
numLabelPropagationInstancesWithShareSmaller50P1Primal = 56
numLabelPropagationInstancesWithShareGreater50P1Primal = 0
numLabelPropagationInstancesWithShareSmaller50P1Literal = 56
numLabelPropagationInstancesWithShareGreater50P1Literal = 0
numLabelPropagationInstancesWithShareSmaller50P1SPM = 168
numLabelPropagationInstancesWithShareGreater50P1SPM = 0
numLabelPropagationWithShareSmaller50P1K2 = 94
numLabelPropagationInstancesWithShareGreater50P1K2 = 0
numLabelPropagationWithShareSmaller50P1K8 = 94
numLabelPropagationInstancesWithShareGreater50P1K8 = 0
numLabelPropagationWithShareSmaller50P1K16 = 94
numLabelPropagationInstancesWithShareGreater50P1K16 = 0
numLabelPropagationWithShareSmaller50P1K64 = 94
numLabelPropagationInstancesWithShareGreater50P1K64 = 0
numLabelPropagationInstancesWithShareSmaller50P4 = 376
numLabelPropagationInstancesWithShareGreater50P4 = 0
numLabelPropagationInstancesWithShareSmaller50P4DAC = 40
numLabelPropagationInstancesWithShareGreater50P4DAC = 0
numLabelPropagationInstancesWithShareSmaller50P4Dual = 56
numLabelPropagationInstancesWithShareGreater50P4Dual = 0
numLabelPropagationInstancesWithShareSmaller50P4Primal = 56
numLabelPropagationInstancesWithShareGreater50P4Primal = 0
numLabelPropagationInstancesWithShareSmaller50P4Literal = 56
numLabelPropagationInstancesWithShareGreater50P4Literal = 0
numLabelPropagationInstancesWithShareSmaller50P4SPM = 168
numLabelPropagationInstancesWithShareGreater50P4SPM = 0
numLabelPropagationWithShareSmaller50P4K2 = 94
numLabelPropagationInstancesWithShareGreater50P4K2 = 0
numLabelPropagationWithShareSmaller50P4K8 = 94
numLabelPropagationInstancesWithShareGreater50P4K8 = 0
numLabelPropagationWithShareSmaller50P4K16 = 94
numLabelPropagationInstancesWithShareGreater50P4K16 = 0
numLabelPropagationWithShareSmaller50P4K64 = 94
numLabelPropagationInstancesWithShareGreater50P4K64 = 0
numLabelPropagationInstancesWithShareSmaller50P16 = 376
numLabelPropagationInstancesWithShareGreater50P16 = 0
numLabelPropagationInstancesWithShareSmaller50P16DAC = 40
numLabelPropagationInstancesWithShareGreater50P16DAC = 0
numLabelPropagationInstancesWithShareSmaller50P16Dual = 56
numLabelPropagationInstancesWithShareGreater50P16Dual = 0
numLabelPropagationInstancesWithShareSmaller50P16Primal = 56
numLabelPropagationInstancesWithShareGreater50P16Primal = 0
numLabelPropagationInstancesWithShareSmaller50P16Literal = 56
numLabelPropagationInstancesWithShareGreater50P16Literal = 0
numLabelPropagationInstancesWithShareSmaller50P16SPM = 168
numLabelPropagationInstancesWithShareGreater50P16SPM = 0
numLabelPropagationWithShareSmaller50P16K2 = 94
numLabelPropagationInstancesWithShareGreater50P16K2 = 0
numLabelPropagationWithShareSmaller50P16K8 = 94
numLabelPropagationInstancesWithShareGreater50P16K8 = 0
numLabelPropagationWithShareSmaller50P16K16 = 94
numLabelPropagationInstancesWithShareGreater50P16K16 = 0
numLabelPropagationWithShareSmaller50P16K64 = 94
numLabelPropagationInstancesWithShareGreater50P16K64 = 0
numLabelPropagationInstancesWithShareSmaller50P64 = 376
numLabelPropagationInstancesWithShareGreater50P64 = 0
numLabelPropagationInstancesWithShareSmaller50P64DAC = 40
numLabelPropagationInstancesWithShareGreater50P64DAC = 0
numLabelPropagationInstancesWithShareSmaller50P64Dual = 56
numLabelPropagationInstancesWithShareGreater50P64Dual = 0
numLabelPropagationInstancesWithShareSmaller50P64Primal = 56
numLabelPropagationInstancesWithShareGreater50P64Primal = 0
numLabelPropagationInstancesWithShareSmaller50P64Literal = 56
numLabelPropagationInstancesWithShareGreater50P64Literal = 0
numLabelPropagationInstancesWithShareSmaller50P64SPM = 168
numLabelPropagationInstancesWithShareGreater50P64SPM = 0
numLabelPropagationWithShareSmaller50P64K2 = 94
numLabelPropagationInstancesWithShareGreater50P64K2 = 0
numLabelPropagationWithShareSmaller50P64K8 = 94
numLabelPropagationInstancesWithShareGreater50P64K8 = 0
numLabelPropagationWithShareSmaller50P64K16 = 94
numLabelPropagationInstancesWithShareGreater50P64K16 = 0
numLabelPropagationWithShareSmaller50P64K64 = 94
numLabelPropagationInstancesWithShareGreater50P64K64 = 0
numFMInstancesWithShareSmaller10P1 = 116
numFMInstancesWithShareGreater10P1 = 260
numFMInstancesWithShareSmaller10P1DAC = 3
numFMInstancesWithShareGreater10P1DAC = 37
numFMInstancesWithShareSmaller10P1Dual = 12
numFMInstancesWithShareGreater10P1Dual = 44
numFMInstancesWithShareSmaller10P1Primal = 32
numFMInstancesWithShareGreater10P1Primal = 24
numFMInstancesWithShareSmaller10P1Literal = 21
numFMInstancesWithShareGreater10P1Literal = 35
numFMInstancesWithShareSmaller10P1SPM = 48
numFMInstancesWithShareGreater10P1SPM = 120
numFMWithShareSmaller10P1K2 = 58
numFMInstancesWithShareGreater10P1K2 = 36
numFMWithShareSmaller10P1K8 = 33
numFMInstancesWithShareGreater10P1K8 = 61
numFMWithShareSmaller10P1K16 = 22
numFMInstancesWithShareGreater10P1K16 = 72
numFMWithShareSmaller10P1K64 = 3
numFMInstancesWithShareGreater10P1K64 = 91
numFMInstancesWithShareSmaller10P4 = 122
numFMInstancesWithShareGreater10P4 = 254
numFMInstancesWithShareSmaller10P4DAC = 3
numFMInstancesWithShareGreater10P4DAC = 37
numFMInstancesWithShareSmaller10P4Dual = 13
numFMInstancesWithShareGreater10P4Dual = 43
numFMInstancesWithShareSmaller10P4Primal = 34
numFMInstancesWithShareGreater10P4Primal = 22
numFMInstancesWithShareSmaller10P4Literal = 23
numFMInstancesWithShareGreater10P4Literal = 33
numFMInstancesWithShareSmaller10P4SPM = 49
numFMInstancesWithShareGreater10P4SPM = 119
numFMWithShareSmaller10P4K2 = 60
numFMInstancesWithShareGreater10P4K2 = 34
numFMWithShareSmaller10P4K8 = 33
numFMInstancesWithShareGreater10P4K8 = 61
numFMWithShareSmaller10P4K16 = 23
numFMInstancesWithShareGreater10P4K16 = 71
numFMWithShareSmaller10P4K64 = 6
numFMInstancesWithShareGreater10P4K64 = 88
numFMInstancesWithShareSmaller10P16 = 121
numFMInstancesWithShareGreater10P16 = 255
numFMInstancesWithShareSmaller10P16DAC = 2
numFMInstancesWithShareGreater10P16DAC = 38
numFMInstancesWithShareSmaller10P16Dual = 13
numFMInstancesWithShareGreater10P16Dual = 43
numFMInstancesWithShareSmaller10P16Primal = 34
numFMInstancesWithShareGreater10P16Primal = 22
numFMInstancesWithShareSmaller10P16Literal = 24
numFMInstancesWithShareGreater10P16Literal = 32
numFMInstancesWithShareSmaller10P16SPM = 48
numFMInstancesWithShareGreater10P16SPM = 120
numFMWithShareSmaller10P16K2 = 55
numFMInstancesWithShareGreater10P16K2 = 39
numFMWithShareSmaller10P16K8 = 35
numFMInstancesWithShareGreater10P16K8 = 59
numFMWithShareSmaller10P16K16 = 23
numFMInstancesWithShareGreater10P16K16 = 71
numFMWithShareSmaller10P16K64 = 8
numFMInstancesWithShareGreater10P16K64 = 86
numFMInstancesWithShareSmaller10P64 = 64
numFMInstancesWithShareGreater10P64 = 312
numFMInstancesWithShareSmaller10P64DAC = 0
numFMInstancesWithShareGreater10P64DAC = 40
numFMInstancesWithShareSmaller10P64Dual = 9
numFMInstancesWithShareGreater10P64Dual = 47
numFMInstancesWithShareSmaller10P64Primal = 25
numFMInstancesWithShareGreater10P64Primal = 31
numFMInstancesWithShareSmaller10P64Literal = 16
numFMInstancesWithShareGreater10P64Literal = 40
numFMInstancesWithShareSmaller10P64SPM = 14
numFMInstancesWithShareGreater10P64SPM = 154
numFMWithShareSmaller10P64K2 = 29
numFMInstancesWithShareGreater10P64K2 = 65
numFMWithShareSmaller10P64K8 = 18
numFMInstancesWithShareGreater10P64K8 = 76
numFMWithShareSmaller10P64K16 = 14
numFMInstancesWithShareGreater10P64K16 = 80
numFMWithShareSmaller10P64K64 = 3
numFMInstancesWithShareGreater10P64K64 = 91
numFMInstancesWithShareSmaller50P1 = 299
numFMInstancesWithShareGreater50P1 = 77
numFMInstancesWithShareSmaller50P1DAC = 26
numFMInstancesWithShareGreater50P1DAC = 14
numFMInstancesWithShareSmaller50P1Dual = 24
numFMInstancesWithShareGreater50P1Dual = 32
numFMInstancesWithShareSmaller50P1Primal = 56
numFMInstancesWithShareGreater50P1Primal = 0
numFMInstancesWithShareSmaller50P1Literal = 55
numFMInstancesWithShareGreater50P1Literal = 1
numFMInstancesWithShareSmaller50P1SPM = 138
numFMInstancesWithShareGreater50P1SPM = 30
numFMWithShareSmaller50P1K2 = 89
numFMInstancesWithShareGreater50P1K2 = 5
numFMWithShareSmaller50P1K8 = 82
numFMInstancesWithShareGreater50P1K8 = 12
numFMWithShareSmaller50P1K16 = 76
numFMInstancesWithShareGreater50P1K16 = 18
numFMWithShareSmaller50P1K64 = 52
numFMInstancesWithShareGreater50P1K64 = 42
numFMInstancesWithShareSmaller50P4 = 295
numFMInstancesWithShareGreater50P4 = 81
numFMInstancesWithShareSmaller50P4DAC = 24
numFMInstancesWithShareGreater50P4DAC = 16
numFMInstancesWithShareSmaller50P4Dual = 25
numFMInstancesWithShareGreater50P4Dual = 31
numFMInstancesWithShareSmaller50P4Primal = 56
numFMInstancesWithShareGreater50P4Primal = 0
numFMInstancesWithShareSmaller50P4Literal = 54
numFMInstancesWithShareGreater50P4Literal = 2
numFMInstancesWithShareSmaller50P4SPM = 136
numFMInstancesWithShareGreater50P4SPM = 32
numFMWithShareSmaller50P4K2 = 89
numFMInstancesWithShareGreater50P4K2 = 5
numFMWithShareSmaller50P4K8 = 82
numFMInstancesWithShareGreater50P4K8 = 12
numFMWithShareSmaller50P4K16 = 75
numFMInstancesWithShareGreater50P4K16 = 19
numFMWithShareSmaller50P4K64 = 49
numFMInstancesWithShareGreater50P4K64 = 45
numFMInstancesWithShareSmaller50P16 = 303
numFMInstancesWithShareGreater50P16 = 73
numFMInstancesWithShareSmaller50P16DAC = 28
numFMInstancesWithShareGreater50P16DAC = 12
numFMInstancesWithShareSmaller50P16Dual = 24
numFMInstancesWithShareGreater50P16Dual = 32
numFMInstancesWithShareSmaller50P16Primal = 56
numFMInstancesWithShareGreater50P16Primal = 0
numFMInstancesWithShareSmaller50P16Literal = 54
numFMInstancesWithShareGreater50P16Literal = 2
numFMInstancesWithShareSmaller50P16SPM = 141
numFMInstancesWithShareGreater50P16SPM = 27
numFMWithShareSmaller50P16K2 = 88
numFMInstancesWithShareGreater50P16K2 = 6
numFMWithShareSmaller50P16K8 = 81
numFMInstancesWithShareGreater50P16K8 = 13
numFMWithShareSmaller50P16K16 = 78
numFMInstancesWithShareGreater50P16K16 = 16
numFMWithShareSmaller50P16K64 = 56
numFMInstancesWithShareGreater50P16K64 = 38
numFMInstancesWithShareSmaller50P64 = 327
numFMInstancesWithShareGreater50P64 = 49
numFMInstancesWithShareSmaller50P64DAC = 34
numFMInstancesWithShareGreater50P64DAC = 6
numFMInstancesWithShareSmaller50P64Dual = 28
numFMInstancesWithShareGreater50P64Dual = 28
numFMInstancesWithShareSmaller50P64Primal = 56
numFMInstancesWithShareGreater50P64Primal = 0
numFMInstancesWithShareSmaller50P64Literal = 55
numFMInstancesWithShareGreater50P64Literal = 1
numFMInstancesWithShareSmaller50P64SPM = 154
numFMInstancesWithShareGreater50P64SPM = 14
numFMWithShareSmaller50P64K2 = 88
numFMInstancesWithShareGreater50P64K2 = 6
numFMWithShareSmaller50P64K8 = 85
numFMInstancesWithShareGreater50P64K8 = 9
numFMWithShareSmaller50P64K16 = 82
numFMInstancesWithShareGreater50P64K16 = 12
numFMWithShareSmaller50P64K64 = 72
numFMInstancesWithShareGreater50P64K64 = 22

